Kinematics and H_2 morphology of the multipolar Post-AGB star IRAS 16594-4656

context: The spectrum of IRAS 16594-4656 shows shock excited H_2 emission and collisionally excited emission lines such as[O I],[C I],and [Fe II]. aim: The goal is to determine the location of the H_2 and [Fe II] shock emission, to determine the shock velocities,and constrain the physical properties in the shock. methods: High resolution spectra of the H_2 1-0 S(1),H_2 2-1 S(1), [Fe II], and Pa$\beta$ emission lines were obtained with the near infrared spectrograph Phoenix on Gemini South. results: The position-velocity diagrams of H_2 1-0 S(1), H_2 2-1 S(1), and [Fe II] are presented. The H_2 and [Fe II] emission is spatially extended. The collisionally excited [O I] and [C I] optical emission lines have a similar double peaked profile compared to the extracted H_2 profile and appear to be produced in the same shock. They all indicate an expansion velocity of ~8 km/s and the presence of a neutral, very high density region with $n_{\rm e}$ about 3 x 10^6 to 5 x10^7 cm$^{-3}$. The [Fe II] emission however is single peaked. It has a gaussian FWHM of 30 km/s and a total width of 62 km/s at 1% of the peak. The Pa$\beta$ profile is even wider with a gaussian FWHM of 48 km/s and a total width of 75 km/s at 1% of the peak. conclusions: The H$_2$ emission is excited in a slow 5 to 20 km/s shock into dense material at the edge of the lobes, caused by the interaction of the AGB ejecta and the post-AGB wind. The 3D representation of the H_2 data shows a hollow structure with less H_2 emission in the equatorial region. The [Fe II] emission is not present in the lobes, but originates close to the central star in fast shocks in the post-AGB wind or in a disk. The Pa$\beta$ emission also appears to originate close to the star.

==> abstract.txt <==
context: The spectrum of IRAS 16594-4656 shows shock excited H_2 emission and
collisionally excited emission lines such as[O I],[C I],and [Fe II]. 
aim: The goal is to determine the location of the H_2 and [Fe II] shock
emission, to determine the shock velocities,and constrain the physical
properties in the shock. 
methods: High resolution spectra of the H_2 1-0 S(1),H_2 2-1 S(1), [Fe II],
and Pa$\beta$ emission lines were obtained with the near infrared
spectrograph Phoenix on Gemini South.   
results: The position-velocity diagrams of H_2 1-0 S(1), H_2 2-1 S(1),
and [Fe II] are presented.  The H_2 and [Fe II] emission is spatially
extended. 
The collisionally excited [O I] and [C I] optical emission lines have a
similar double peaked profile compared to the extracted H_2 profile and appear
to be produced in the same shock.  They all indicate an expansion velocity of
~8 km/s and the presence of a neutral, very high density region with $n_{\rm
e}$ about 
3 x 10^6 to 5 x10^7 cm$^{-3}$. The [Fe II] emission however is single peaked.
It has a gaussian FWHM of 30 km/s and a total width of 62 km/s at 1% of the
peak.
The Pa$\beta$ profile is even wider with a gaussian FWHM of 48 km/s 
and a total width of 75 km/s at 1% of the peak. 
conclusions: The H$_2$ emission is excited in a slow 5 to 20 km/s shock into
dense material at the edge of the lobes, caused by the interaction of 
the AGB ejecta and the post-AGB wind. The 3D representation of the H_2 data
shows a hollow structure with less H_2 emission in the equatorial region. The
[Fe II] emission is not present in the lobes, but originates close to the
central star in fast shocks in the post-AGB wind or in a disk. The Pa$\beta$
emission also appears to originate close to the star. 

